LevelHeaded: Making Worst-Case Optimal Joins Work in the Common Case

Pipelines combining SQL-style business intelligence (BI) queries and linear algebra (LA) are becoming increasingly common in industry. As a result, there is a growing need to unify these workloads in a single framework. Unfortunately, existing solutions either sacrifice the inherent benefits of exclusively using a relational database (e.g. logical and physical independence) or incur orders of magnitude performance gaps compared to specialized engines (or both). In this work we study applying a new type of query processing architecture to standard BI and LA benchmarks. To do this we present a new in-memory query processing engine called LevelHeaded. LevelHeaded uses worst-case optimal joins as its core execution mechanism for both BI and LA queries. With LevelHeaded, we show how crucial optimizations for BI and LA queries can be captured in a worst-case optimal query architecture. Using these optimizations, LevelHeaded outperforms other relational database engines (LogicBlox, MonetDB, and HyPer) by orders of magnitude on standard LA benchmarks, while performing on average within 31% of the best-of-breed BI (HyPer) and LA (Intel MKL) solutions on their own benchmarks. Our results show that such a single query processing architecture is capable of delivering competitive performance on both BI and LA queries.

==> tools/irregulars.txt <==
awoken
been
born
beat
become
begun
bent
beset
bet
bid
bidden
bound
bitten
bled
blown
broken
bred
brought
broadcast
built
burnt
burst
bought
cast
caught
chosen
clung
come
cost
crept
cut
dealt
dug
dived
done
drawn
dreamt
driven
drunk
eaten
fallen
fed
felt
fought
found
fit
fled
flung
flown
forbidden
forgotten
foregone
forgiven
forsaken
frozen
gotten
given
gone
ground
grown
hung
heard
hidden
hit
held
hurt
kept
knelt
knit
known
laid
led
leapt
learnt
left
lent
let
lain
lighted
lost
made
meant
met
misspelt
mistaken
mown
overcome
overdone
overtaken
overthrown
paid
pled
proven
put
quit
read
rid
ridden
rung
risen
run
sawn
said
seen
sought
sold
sent
set
sewn
shaken
shaven
shorn
shed
shone
shod
shot
shown
shrunk
shut
sung
sunk
sat
slept
slain
slid
slung
slit
smitten
sown
spoken
sped
spent
spilt
spun
spit
split
spread
sprung
stood
stolen
stuck
stung
stunk
stridden
struck
strung
striven
sworn
swept
swollen
swum
swung
taken
taught
torn
told
thought
thrived
thrown
thrust
trodden
understood
upheld
upset
woken
worn
woven
wed
wept
wound
won
withheld
withstood
wrung
written


==> tools/weasels.txt <==
many
various
very
fairly
several
extremely
exceedingly
quite
remarkably
few
surprisingly
mostly
largely
huge
tiny
(is|are)\s+number\s+of
excellent
interestingly
significantly
substantially
clearly
vast
relatively
completely

